On-sky calibration of a SKA1-low station in the presence of mutual coupling

This paper deals with the calibration of the analogue chains of a Square Kilometre Array (SKA) phased aperture array station, using embedded element patterns (one per antenna in the array, thus accounting for the full effects of mutual coupling) or average element patterns to generate model visibilities. The array is composed of 256 log-periodic dipole array antennas. A simulator capable of generating such per-baseline model visibility correlation matrices was implemented, which allowed for a direct comparison of calibration results using StEFCal (Statistically Efficient and Fast Calibration) with both pattern types. Calibrating the array with StEFCal using simulator-generated model visibilities was successful and thus constitutes a possible routine for calibration of an SKA phase aperture array station. In addition, results indicate that there was no significant advantage in calibrating with embedded element patterns, with StEFCal successfully retrieving similar per-element coefficients with model visibilities generated with either pattern type. This can be of significant importance for mitigating computational costs for calibration, particularly for the consideration of real-time calibration strategies. Data from the AAVS-1 (Aperture Array Verification System 1) prototype station in Western Australia was used for demonstration purposes.

==> Resources/Docs/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Resources/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
